Unsupervised Extractive Summarization with Learnable Length Control Strategies

Unsupervised extractive summarization is an important technique in information extraction and retrieval. Compared with supervised method, it does not require high-quality human-labelled summaries for training and thus can be easily applied for documents with different types, domains or languages. Most of existing unsupervised methods including TextRank and PACSUM rely on graph-based ranking on sentence centrality. However, this scorer can not be directly applied in end-to-end training, and the positional-related prior assumption is often needed for achieving good summaries. In addition, less attention is paid to length-controllable extractor, where users can decide to summarize texts under particular length constraint. This paper introduces an unsupervised extractive summarization model based on a siamese network, for which we develop a trainable bidirectional prediction objective between the selected summary and the original document. Different from the centrality-based ranking methods, our extractive scorer can be trained in an end-to-end manner, with no other requirement of positional assumption. In addition, we introduce a differentiable length control module by approximating 0-1 knapsack solver for end-to-end length-controllable extracting. Experiments show that our unsupervised method largely outperforms the centrality-based baseline using a same sentence encoder. In terms of length control ability, via our trainable knapsack module, the performance consistently outperforms the strong baseline without utilizing end-to-end training. Human evaluation further evidences that our method performs the best among baselines in terms of relevance and consistency.

==> work_setting.txt <==
batch_size=4; control_len=use_knapsack; dataset=CNewSum; debug=false; encoder=baseline; gradient_accumulation_steps=1; lr=0.00003; model_type=bertsum; norm_L=false; nproc_per_node=8; select=hard; target_len=136; use_ffnn=true; use_knapsack_net=true; use_schedule=true; use_self_att=true; warmup_steps=10000


class model_combine_new(nn.Module):

    def __init__(self, args, model_summarizer, model_knapsack_transformer, model_CL):
        super(model_combine_new, self).__init__()
        self.args = args
        self.bertsum = model_summarizer
        self.model_knapsack = model_knapsack_transformer
        self.cos = nn.CosineSimilarity(dim=1, eps=1e-6)

        self.simbert_1 = model_CL
        self.simbert_2 = copy.deepcopy(self.simbert_1)
        
        if args.tune_simbert == "true":
            set_requires_grad(self.simbert_1, False)
        self.vocab_size = args.vocab_size
        # self.weight = nn.Parameter(torch.FloatTensor(self.vocab_size, args.d_model))

        self.d_model = args.d_model
        self.d_model = 768
        self.FFN_g = MLP(dim=self.d_model, projection_size=self.d_model, hidden_size=self.d_model)
        # self.FFN_s = MLP(dim=self.d_model, projection_size=self.d_model, hidden_size=self.d_model)
        self.FFN_s = copy.deepcopy(self.FFN_g)
        set_requires_grad(self.FFN_s, False)
        self.MultiHeadAttention = MultiHeadAttention(n_head=3, d_model=self.d_model, d_k=self.d_model, d_v=self.d_model)

        self.args = args
        # self.T = 1.0

    def forward(self, src, segs, clss, src_seg_list, L_seg_list, L_batch, mask, mask_cls, step):
        sent_scores, sents_vec, top_vec, mask_cls = self.bertsum(src, segs, clss, mask, mask_cls)
        
        sent_scores = sent_scores/torch.sum(sent_scores, dim=1).unsqueeze(1)
        bz, n_scores = sent_scores.shape
        
        if step%100==0 and self.args.local_rank==0:
          print("step, sent_scores", step, sent_scores.shape, sent_scores)
          print("L_batch[0]", L_batch[0])
          
        pred = self.model_knapsack(sent_scores, L_batch)
          
        if step%100==0 and self.args.local_rank==0:
          
          ind_list = []
          for i in range(bz):
            wt = L_batch[i].tolist()
            val = sent_scores[i].tolist()
            w = int(self.args.target_len)
            wt = [int(np.round(l*self.args.target_len)) for l in wt]

            optimal_solution, optimal_subset = knapsack_with_example_solution(w, wt, val)
            ind = sorted(list(optimal_subset))
            ind = [i - 1 for i in ind]
            ind_list.append(ind)

            print("ind_list, n_scores", ind_list, n_scores)

            binary = convert_index_to_binary(ind_list, num=n_scores)

            num = torch.numel(binary)
            
            print("pred.shape, binary.shape", pred.shape, binary.shape)
            
            try:
                error_rate = torch.sum(torch.abs(pred.round() - binary.to(self.args.rank)))/num

                # error_rate_1 = torch.sum((torch.sum(torch.abs(pred.round() - binary), dim=1)==0).int().float())/binary.shape[0]

                print("step, error_rate", step, error_rate)
            except:
                print("error failed!!!pred.shape, binary.shape", pred.shape, binary.shape)
        
        
        sents_vec_inp = self.simbert_2.embeddings.word_embeddings(src)
        sents_vec_out = sents_vec_inp[torch.arange(sents_vec_inp.size(0)).unsqueeze(1).long(), clss.long()]
        sents_vec_out = sents_vec_out * mask_cls[:, :, None].float()
        
        if self.args.select == "hard":
            extractor_sentences_ids = (pred.round() - pred).detach() + pred    # gumbel_softmax(self.args, pred, self.T, hard=True)
        else:
            extractor_sentences_ids = pred

        
        if step%100==0 and self.args.local_rank==0:
            print("pred[0]", pred[0])
            print("extractor_sentences_ids[0]", extractor_sentences_ids[0])
        
        ext_1 = extractor_sentences_ids.expand(sents_vec.shape)
        
        sents_vec_ext = ext_1 * sents_vec_out

        emb_sent = self.simbert_2(inputs_embeds=sents_vec_ext, attention_mask=None,
                                  token_type_ids=None).last_hidden_state

        text_emb = self.simbert_1(src, attention_mask=None, token_type_ids=None).last_hidden_state

        rep_extractor = self.FFN_g(emb_sent)
        rep_input = self.FFN_s(text_emb)

        q, attn = self.MultiHeadAttention(q=rep_extractor, k=rep_input, v=rep_input)
        rep_extractor = q

        rep_input, rep_extractor = torch.mean(rep_input, axis=1), torch.mean(rep_extractor, axis=1)

        sim = self.cos(rep_extractor, rep_input)

        loss = - sim

        return loss, sent_scores

{"kp_ind": [2, 4], "profits": [0.1030520349740982, 0.19542741775512695, 0.05302617326378822, 0.3138757646083832, 0.24682389199733734, 0.06636367738246918, 0.05249332636594772, 0.03446531295776367, 0.037707991898059845], "sizes": [0.63, 0.41, 0.69, 0.35, 1.22, 1.81, 1.44, 1.32, 0.31], "pstar": "1000", "target_len": "100"}
